Locally equilibrated stress recovery for goal oriented error estimation in the extended finite element method

Goal oriented error estimation and adaptive procedures are essential for the accurate and efficient evaluation of numerical simulations that involve complex domains. By locally improving the approximation quality we can solve expensive problems which could result intractable otherwise. Here, we present an error estimation technique for enriched finite element approximations that is based on an equilibrated recovery technique, which considers the stress intensity factor as the quantity of interest. The locally equilibrated superconvergent patch recovery is used to obtain enhanced stress fields for the primal and dual problems defined to evaluate the error estimate.

==> Data/CRACK_MI.dat <==
NDOF	 Q(e_es)    	 Q(e_ex)   	Eff     	EffQoI 
351	2.5264002	2.1144455	1.1948288	1.0026054
1289	0.4821894	0.5146442	0.9369373	0.9997947
4973	0.1140116	0.1216039	0.9375659	0.9999520
19637	0.0267482	0.0278142	0.9616742	0.9999933



==> Data/CRACK_MII.dat <==
NDOF	 Q(e_es)    	 Q(e_ex)    	Eff     	EffQoI 
351	2.288590	1.127250	2.030241	1.007345
1289	0.282732	0.290166	0.974381	0.999953
4973	0.069965	0.068948	1.014748	1.000006
19637	0.016755	0.015875	1.055441	1.000006




==> Data/SPRmodeI.csv <==
dof,Qees,Qe,Q(u^h),F_d*U_p,theta,thetaQoI,eta,etaes,K_d,E2,theta_2,E3,theta_3,E4,theta_4
351,13.7089424642199,2.11444545232055,155.999437556098,156.052512750098,6.48346943600494,1.07333003776324,1.33729272350358,8.07794079619323,1923083.73697604,14.3629114278795,6.79275571385234,20.7059309345672,9.79260586355774,36.5418920974749,17.2820216560191
1289,6.38796901145607,0.514644244577056,157.599238763842,157.614508816397,12.4123976489931,1.03714616740243,0.325489599512051,3.89540690284155,1710800.38299562,7.14614525112204,13.8856021930156,9.08747080635642,17.6577721447651,18.2300654192106,35.4226547975727
4973,3.17557662748032,0.121603878078531,157.99227913034,157.996215472512,26.1141065372072,1.01931501960039,0.0769090454075157,1.97035358728859,1665673.81787078,3.3928973409089,27.901226461855,3.91324507714974,32.1802654568515,9.16761997255895,75.3892072968146
19637,1.57886185799754,0.0278141913003367,158.086068817119,158.087047080886,56.7646149028402,1.00980968677251,0.0175912391569409,0.988859514310117,1739697.71006039,1.63837023107481,58.904111695492,1.77234432104612,63.7208647164466,4.59142974744089,165.075076167514


==> Data/SPRmodeII.csv <==
dof,Qees,Qe,Q(u^h),F_d*U_p,theta,thetaQoI,eta,etaes,K_d,E2,theta_2,E3,theta_3,E4,theta_4
351,5.60519287091937,1.12725030203151,156.986632706387,157.006290211513,4.97244743320785,1.02832099549822,0.712935689506462,3.44740139980426,-17.8639523554907,6.55436854058929,5.81447485866902,13.3145634592416,11.811541265721,29.7210090865014,26.3659357934424
1289,2.22026826168592,0.290166110685647,157.823716897733,157.8363406537,7.65171458665365,1.0122070378279,0.183517161911833,1.3872862885002,0.419437924886507,3.19948895655133,11.0264046652144,5.26957974830266,18.1605623615071,15.3415523511434,52.8716200347867
4973,1.10783915917861,0.0689482876932175,158.044934720726,158.048214848245,16.0676819721454,1.0065705227885,0.0436067259758248,0.696085360104735,0.0663785689694306,1.37992122938894,20.0138578571936,1.94428371308624,28.199158791836,7.75808364522269,112.52032363359
19637,0.550150764155638,0.0158745266632536,158.098008481756,158.098825708199,34.6561995721818,1.00337905962036,0.0100399322065908,0.346774123803656,0.00422483900627953,0.622851784931754,39.2359279835116,0.766403577797591,48.2788302325677,3.88801533533471,244.921654535672

